VQA-Diff: Exploiting VQA and Diffusion for Zero-Shot Image-to-3D Vehicle Asset Generation in Autonomous Driving

Generating 3D vehicle assets from in-the-wild observations is crucial to autonomous driving. Existing image-to-3D methods cannot well address this problem because they learn generation merely from image RGB information without a deeper understanding of in-the-wild vehicles (such as car models, manufacturers, etc.). This leads to their poor zero-shot prediction capability to handle real-world observations with occlusion or tricky viewing angles. To solve this problem, in this work, we propose VQA-Diff, a novel framework that leverages in-the-wild vehicle images to create photorealistic 3D vehicle assets for autonomous driving. VQA-Diff exploits the real-world knowledge inherited from the Large Language Model in the Visual Question Answering (VQA) model for robust zero-shot prediction and the rich image prior knowledge in the Diffusion model for structure and appearance generation. In particular, we utilize a multi-expert Diffusion Models strategy to generate the structure information and employ a subject-driven structure-controlled generation mechanism to model appearance information. As a result, without the necessity to learn from a large-scale image-to-3D vehicle dataset collected from the real world, VQA-Diff still has a robust zero-shot image-to-novel-view generation ability. We conduct experiments on various datasets, including Pascal 3D+, Waymo, and Objaverse, to demonstrate that VQA-Diff outperforms existing state-of-the-art methods both qualitatively and quantitatively.

==> lncs_history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> lncs_readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> namelist.txt <==
fffd6f07668a467095718c5e062348e2
fd8d342bb5ad45a999c5908fa0311b58
fabce8f1c72a4591a9cf66dd257a9732
e4e909bda4ea4656b1980786c2e935d6
d6d60d1107574e619885b0651a3097cc
d43cf0e2d0e449b685aee3cd40e95c5f
c3be292e50774be98bac9de749579d80
b5cf576fb60a4e75a2134a07bdbe6376
b60b3a520c024fd69416d56a71900626
9c9a703f590f4d84af1a30c8170ed2f5
9936a4c775f442549005a6cf83d1de21
8bc1c46fe0334d03a5eb927b6a129dc8
7cfe8cabb7f94e7db4459dfba38122f4
7d0d6c5eeca84d568b44fe66a9ae5604
65d9f8c4cd67412289d7ff4b7c73347e
5c41a307c6fb4502b5c082de662818b3
5416965277554e7682fcc2dc4961a99d
5165d3cad66d47cb8d8e502ed6990f4e
0f116808d3194ca79255a0563eccf939
c640e4e7c68545e09a9348494c2c13a1
8b2f5f02be9f4ee6adcf35db711e287c
7245ab8eb82248dfb93493ed9a79e1b1
406e9a796d4e4852a2ab67d4d391a119
1968b428dddc4f8ab460f62cc99f8e5e
09b2479b9f1441ab84d74c9e6c54467f
09b2479b9f1441ab84d74c9e6c54467f
47ce3eac47524efc85363cca7513751a
276dedfbb2ae4963bc65ceb2b8ab9b14
f4fe6eab1dc945d088f45c6ecce59351
726cf283cc6b409b8351a03a6da90209
64bd58920b5d42478887a36af3cfeab9
6b5e1ee803a842b9a4a2d1fb4dac7b44
627343b00fcf4d3b831932578867c032
0876db48ce354f3a81f6cbd307b0324e
2429a825ff1646568e8e6e1453f9c501
f7058c61cfb04f2c8ab2ead42401b29a
ee93bd3b43344a34bee3ae0f2edf53ce
f12e67159f75486bb21213e573520612
d20140070fcc4537b7e4385e0ea23781
cad404f3c3b341b7a7bd954d4f2770b2
b80983e0317f429eadc295beaf5cd1ad
b89f5920ec0244e19992c6a4027dd969
6a5469a1b776431cb1e1e17a72a2c4f5
5ef9b845aaf44203b6d04e2c677e444f
3a602469d7874d1397efa67182198705
26ef15adc5ee4d8bbcb4a4f95ca49168
21c8078a2ced446da7d44cad58a5a148
1fbf29e297bd4a17ac39a00a378441d8
1360e3cf7323487eaba8ce94279229b6
117d7dbdd6f94df9886c42995cdd06db
72857fcb819c4d458ae5a89465cbc661
5c08f723bfc94a98b7d7918e3e4ff1dc
123c10f376ec4f18b93c73afc382808b
ecc85a571cb64a2f94b77fae1d975b64
dde99250ad09409499862d4436523fcf
ca13250844cc43e387032f8b8a5c97ed
b5e7d045c48745718d980b5af2be4de0
b32ffedac5e14a2c960e03185f2f89d0
aaf87da9481f46ccba404f3156c70d9b
9231f2d5e71a43dd87603dc0b339d99d
91b5815c64eb43b0a88f6fdb9df774e4
87dc5e8d45724fe6b4b68b1f432976fc
86f609515557438e93bd3c6145ef99ca
3630b9ef86124610932a328aaf2ab023
2acd2a185dd44ad4b9f31c53ecba3bfc
21b2d277397049879e2756b63199ded8
7a4c1cc884a84512a876ac14c1703cfa
62355d6e59954b18b2670719bf09f9bf
426a9231840b4853bd97c0ac9d1db499
37c57ebdccbb448e96050f9a75dd0477
374e85a6e18743429f6d9c0e7bbffb3c
2009331e9eae41a2bf9e52454b746c64
1f879c34f81b467ab9afd5ecb9b1253d
0234ebed01ee4b87affed0e58673247e
25ebf03549844a04b3691395686d006d
e5956757c58146d2a00921aa17b7750f
ba1216e61c974d0195143edaaab274fd
8bb91f037ec64151ba72279c50ce5c20
3d9701bc2610466198f2cea996bd0fdc
9cc8dbbd68514a0fa8c2d14595cade99
13cc3ffc69964894a2bc94154aed687f
ff844e296f214e709c0d0691d031c68b
c7c7e9920ef5406192102e39ba6c0ac3
c592bf582a1b430daaef753418fab22f
b9604dd71c6546ec842702682019492a
9c16754471f64040af8661765549357f
770a5c9b025449f59769d8cd27d915bb
44603eb069014944a0d2ea56de5a88e9
34d18215b4b0415195d2956137bd7da5
35334990340e4d16b8c154baaeb835fe
240e909a9180493ebdc1def6cbdde88f
1d5a7dc0b3674e779bf88afdd2f4fd46
1cc15628a00a4739a6b6c01128927c8d
cb4bdf57933446988fc94081052a7cc5
387f00b59ff142ec850b993e50848e28
1e3be91c28104f6489b42248884327fe
f81da34570b145deb463fa091604d251
83674f49d6da4f899479c1f5afdca99b
7cfbf41c94fc4f8a988ab441af702722
1295b185fceb451aa36b7280a0a5d6a9
d40b17d6d7514dc984d23ddbc55d336e
aad70ad7eae3467e99c71ef0c7150138
54c227442c4b42dfbaa25e474ad9d736
ff8fb2251dfa4bb9979e7022c5a6666c
ff56607d5c2243ad93bf4df3825a6c44
f2a917a924734a89a020e7f970e55e7c
f2483e5116d449bea2d55f308092415a
edaf5dfd903240789807507a5a831e0f
e595ef868dd94f77b83c332f9d5c6f5d
e398ad20e83d42e581ab43438d5b6e49
db9a5f7ae9d84a0fb01cac96afe3e69c
c8cd27c3c8cf4e2d86da031f1e98f8c8
c222728cf57c4fee94061ad1c9cc5830
b37cea6e8a864a2aa602934ddb0e6ff0
aeed89c97d8e4c95b115875064aaa1fd
8c1034f1ce3040d1bfb7b11829c4e2df
8c04336a4ed84f6f836760db8256f9f0
8810e677eca543a6b840cf67dd064aa4
841801d7a27a4e8fb266d2912b325563
80162fe6fadd4650a2a6c38fca3662a0
7b23a6f6c4494647ae613963d21da89f
6dcff056bc0f4d75abd0472f671ecb1d
6c207e792ecf48039d1ebbb4fb8e51bb
66aa00a8fd2c44498d1541c399df3673
6423cdbdd81b4e8d886c191747d3f3d0
4e261bd2d93a438ebdabf8cc6b41cf58
3df18e1e342149198ab4609b3436cbb7
2e8630e7c085464cb332cec0f5faaef0
26b14a10024e4a3ca5f27af75b0d6d88
0c82659677374e0895026c2772d3beba
09019e9ada414b7480c203b817582ac4
b0e2cab3e44b4784bb89489d4782954f
a322bbc8904c4717b6c04224b88647db
7fb15e710a6a4e21ac5290d0037f2854
605ec596d44c4f88bd9b088c60250e37
44e16c3ad2c14349b1596f3b1c6e4b37
424e21ec6667481eb86a7faf59061843
18c081f765854d249bb8dc580a1e9f7c
e32dd7e919b84cf09ed542adaa0a2dd3
feb34e903db74fc684705ed6fefcd231
555548beac524a06b89f88dca6e7a4c1
7fb4298d5d8f4185b25bb2c43d7f3787
7b09686b06024865b3190aa52e039726
59e680c67ce14f68ba1761c4cda66092
504254c14ba64ad99a4d9b5fa3a7c587
36f4a47b619a49bda4c1870e7833b25b
2236d2d7bcde4ae590f821d1ccabadfd
64bd3068fda84d99bac2762df5b234d5
b47d5a1932e348adb1544ba4c064db80
7d1d7fda8e0a445491ddff8634d8de95
3869c5bc8dff40ad97ee165ba31e0ee1
90472979c9a24f31a432b58c06381085
f15205a444fb42f7a2ebf6765a36026a
1f7e541dc8d3434a9ffc6adbead54e05
73fe06150f17452c84cd62961c4568a1
fddf543ea68245309379bf7336aaa7a3
f6babada0ea641538d686cbd85d4a75a
f1b00ff37d504629b10031da32bc7497
f1097224b2c240e3903b20ec46d471b5
f0ac8fa9bf1e4d79a03a4a3ea6d24afa
e773437296c248a6b8eebb0729fce978
e79fd42a2781482889b898727a330d5e
e59dfecc00b349a0a4c55f448fc1164c
e2b5c8cdee764e1cadca5a7d6b1f4126
e1b2382b65d542fea09ae27c53f82f4a
d7ddeecd902b4f82a4b0b9c43572b973
d931510a5baf4ea983d327f2648e77f2
d75742d3423c49478e76797cdc739347
c391c54bbf9d4df2ba2e7d1278baf408
bc35d532c60e4f5bace73a8932fa8fb6
b767bf3e6faf46d6b4919254996cb163
b22f72e755ec4f3b8327c81c1fa24f05
a3b6fec76e614533b8156d9dc4b6fb4d
8fa21fe97a6042a2a09e0b09fd546b91
830629438af6443fa1a5006db1da1eaa
81e322dbf656444d861e53e8b402c1db
757bc6c49d894ece85a6950c0a7fbb67
762b90efd3dc413cb61c3e3c8097b8ac
6b425fa3d4e74eb9bf3c94d98a4beba3
5345d37be48c4202b25ba2e2b5a8540e
4b143b95aec045bf8912d99662f8d580
394feedd0a0742c595917c7b0f6edcad
3949c97a62dc414c857622ca53241368
37376995fead4e64bdf79ae991e356c6
28f0bc2f0083417a8e521150529034d6
1b9a4e0b06b546449a32c0b33d52b4ff
16468d39013948d68efd8f0121e58c0d
1231672980c34fa491c5a8c0ba3b2b75
113469cb9f184bfd9b8d43f8c9fed4e1
ed6c50309b1940cf933ca78737fddada
ad5775470de04eebbbde01ce5575cec2
981462d1149b48628fc3d8d993a3f959
93fce305fc644254a20f01fda89abe97
16136c2c47b54b39ae7fffb3a1415f30
9b211d525797457e988c903f67d0b753
8ea27eedce3543a8834678f8643ee866
18476c3a7697462f884d8dc8f124d7a0
f69de1315bb049c8946d57f6006acd73
ce2d0898a50b4320822cc5bdb12d3f64
bd5b83e981bc4f52afcb0b25edb808fd
bbdbdbd140314d17a4177fd0dcad157c
b72b4466e43041f8b8567832a189d2f1
9482f251f9c34a6e91d7777db5934cfc
661dcab94455463784651a3ebc63cfb9
5ccf8a9bb28e4f3fa509b27b2953e427
505241c829c540a4921533000736904e
4ef108f906e84bcaa3e66bed9b4cef9f
40570e04d85642c886b0ff64ca9b44dd
2c21b97ff3dc4fc3b1ef9e4bb0164318
1f1dfa0adfc943039d3870a5b958f069
1a2a52b16cad4e618af347461817895c
148c7b6bf06e44c9ae2bb923ff8b4846
da7dc289aeee4c8590762a1218b1bc6d
d9dc4af4a6e645b19ebd7d423870e0f7
b228ceebe428474083ab96407e62a6c1
ae025c380da7453a8912bec06d3557bb
5de600ff982a42feab0997bb87229979
3210075cd4484f38b39870f029df02a2
54a881bc475f4aa089974a22e018c1d8
25c6874d173a4f6ca63e150bbd505686
f946c79a2e534137a5ffd30aa0173566
7805392209c44fffa6b4decda5510e69
480c0793f02b43d78b0d0c4a0eb6acb6
2e14302c06b546b0821af441da718b68
c345ebbc9245475e83acdc2dc483eb3a
004bef020bb34445b2b31e97552cd421
74581ab4a1ac46e1a3a22d3575978dea
36e056ed543b425c9e3c08a7376dfce3
f680ad7e98e445eaafed1a70f2c53911
7d4c472ba3244d5a8f99cf72f83ae9e8
8171332b39be45e896a7fdf3c3e66354
b8d6c9706f0746628cdf184d268c0e56
171e82763aa34b9bb7b8c97ab8f85b61
94fb019aff254873914f39b830953e30
2744d7c042244a539029e259df368b2e
e0544293ddf14ce28147160be6b22d30
8a8f31ffd28748f9bde769ac82cd882c
4f921f63340e4e0abc92f655d4ca3331
cc5ceda301f042ceb7e6db21ee65a972
c83b54d04af74df2a66f1661ef0eeb3f
c76dc95ab221437588db7cc130ad49d2
b76d700cd0f14d09855744cf934f33d4
b72119aee10248a48207b7d33a2a3005
b2278f4fc82e4fceb0e1ab84b96175e2
954b66c92f5f489fb4cfbac80477a15b
94a30eec8f2b4ec6bf8c570ee80123e0
8a045bc6d5744992828026d7ff78c735
70d1eedc5e7c4d169d830d3bc28b7950
5cd2957f114742729290f1f499d2f60d
68e525eb6e3c4476b09da2c498afb81b
5397661cc47f4cf2bba1c23a4ff85217
4bf293f994a74ce99b414e504a07e972
384931e3cff9451db310bc74e45b99b6
2f6aea1435bd4ad093146c019c8e0fb6
18686ee8ea0b493da1ad006185ae5bc7
04964dd85dd9427bbfe319b17cc26eff
d999506c52cf4313aad5220f4af2da6c
a0159b9bee094c2d8f9b9d5694c94f45
54001647c1084605aad7525370d93bb8
06392fcd0ddf4b0998bacd4782c81ea5
0081e422cf7a469984d9c1d01c3677c0
dcc020506cc1410f8c9f55797fa85db8
d00ae4bc719249bb9bd1e2fc06853bec
c59fa3cd8286487ca7039da0cfb83301
5887db2a7a224ef68c981b2020d45aaa
d01b254483794de3819786d93e0e1ebf
ee69c474a1cc4085944cde4cb7ae87db
ed3df4f78ebf49f0a1dd3cf850beba4e
ea84239905374e388081c2272192a254
e5d5f35870344bd4a005ef5599a63313
de1ffd344c41481892511f7fd332c136
adb268fb15c84d15b252777dc5da357c
9294d4ba9b5041df80efe7fcb20db024
78d5c47ab2554c2592b7e499179a0792
68d8ef218d7e42adbd4425dc43629705
532fb2e7ed2f4d00a0bbb26f584b544b
30995e6540b9446ab76c448954756cde
1479234973cd4ab0a779af3a10642b60
0e1f5e1c0ddc4c3f88b8484461146a79
efa5a8bf098e42fc9bd357b034c7f689
2bf4326ee21943e1915327ba0cf897b5
8649aeeb9c9d435092e25673c0d996cd
3d393e4648e041e0b623f33641ac5bb1
62213d5302e64feca76d2bff400b0769
6c4dec575a814b1a87f484527b0ec1f1
fc01ffbdfba84943a80ca9ea17dfc67d
d9f736f66ee24544bec4326ee9b135b9
d51fcd44b74f4daf8012c41e0400c041
d35ff630df614771b82e7b2f59035b1e
a5d28d9c88894d3797f6888d25ac0714
9b06522c4bf84ee0908f4482ee4a506e
87208c2766804afea1466d9253d8a2f3
8ac0df459f514950ab83ac37109a06ab
1b3f9c6a1a5949ab9fd2fbf76b86c51a
0ca0354c7b2a41bbb84c835ff046e8e5
c551bd5dbfa84d2eb5bc8ddd60536d2f
c2f31dd890cd4970bde2a1dd34b6c59f
66a7ad1b7fa04e6c85a79ae67d94013c
45cb02e634ed477a9a04bb19813443f2
0811f0d3785243a5ad05bd1b84457273
1edc76abe66c46c687d00a9aa7e32c8a
feb6d7152f23488a96e23ed34e29c3b9
ef40662c84eb4beb85acdfce5ac4f40e
c91bea8c7d114555a0d5ca400dc17db6
94208b77d32a4934afd88f52615fd4b8
915d29c2e6af4ef8a48a93337835f3c8
75b43cc40a54407794ddeadb5a85823d
749497d4a4054240b81305d120b6d18d
6e9adfb45e3248f6ba3a9ad735b2caab
63406a9eac804e15aeea93c21d47ce1e
3a957c4cfa8945ed8c888884e0ead500
f029e2d321ce4686b5490616ac265fab
cea87f7a196249089c79d85006229878
a8880063a17548db8c3446a3bc04c590
a518bf08e1374801b9c4bf97bb5c606f
a3ab68741e494d9296df3e9d98d7ff16
a002492dce1b40b797034a6c160cc297
7e099001a6204ea1a585d1b33d68bde4
859ba1aa8ccc4b0ab3507169bad069d8
761a262b5a044601999cfca0aa48d472
74886d8702bb4e88a42aa7376c849722
6cd63c21d1bc46dc84ab09bb67483b8e
5b3898052ca64641ab1857a638551039
588325e11ecd40c8930bb456ef1cb261
538223ce135841d2bb40403ea7a95cc3
4f8bca2fbf824e8d88937ed99a461eeb
578e2bfb9c8f415d932527a938e2fc64
34c10ffa55324d3580a11766b0b70612
289a663646e44b92b10e1e19f47617ef
27f6af85b7e9485da35e1bdbb5da680e
106225386ce347af887d81960d661f0a
08ccb25dce7d4ec080686557676ca382
38a1fd572beb433fa2d26d8c1070c8fa
f30f8e6ff60f452ca78e5b09ae4747ed
b5fc037dfd8b48ac9e05419065add118
becfc582462b432cbd158ada35106a17
89ed2e9dcf044a3da2b52b7cafaf29b7
86cb76787219477f84967be6a988d080
71844c018a8949598d3dbeeae6a09d54
6e2b493622854e3682152791d2b0fd44
5317dea6a8364c2e8dff71aeb6e726d1
51ff44881e6e4d7bad90decadd7ea4e3
349dd19256944f5ca756f29c7e8486fd
25a0a63d9c1c495eb830514cf354b889
fc16537d2f204deea54f267d67a00cb7
ea9b76d859204ed0a954a2afe55319a7
e0dc72a58f01413b8b9ba67e2bd09344
c532af3fb6c74b7bb4a85cec6cd48e33
bcca8d86832044a68f4ffa58aeaad7bf
b01950cf99aa48c1ba2ebd0addc8a9d4
aad757dd79ca42bcbe0314bab466d658
a11d407e141b4a88b2a424060075e357
9fa6d9b0c4ef40ef865410334c99b5ac
970d6519ae6a4a2eb2cc464ad0d983d0
95c0a0b0cd0746c894c6ccdf97a73b64
82706b49223e40bebf8d66dab16e250f
78ee1f07a8f7495194a9ef7e2bddfd2f
5e77a057585d47309d2605934197669f
55aa80115ee04aa79c802f3baf454326
4b80ae338d444fe5865450dfb3b2420c
49c2a07da71846bf88da0e4d13ff5e20
31951be053854e028964248733e5647b
35a1d4c543174abab8ae05a49612bdd3
2c2fcccdd96948aaa655f936aa325f0d
2b509d1bce104224b147c81757f6f43a
de359a090c5e41c6876ec4e3faef5364
b7cf57c9c8ef45c89f5e09ef426322b4
6390ee7c33014b5eb16df1c1f2fac7ad
52a8e833445142eebd6e0cae8b72cfc6
1f805cf2bf1544248c2cdebe16e6a913
016e93bac3c94a9fa78caf9630553b6b
0c413e597a8846df93fa5937bc7a8b91
0cae27aac542408a9af90c21424b7ec3
11028de35b5c489eb9a1979b20c25add
6403cc188e7c4d1caf0ed5e82647e67c
3e77a7767d1d45f6bd974e44f21b8739
a0faa0f4de6d4830b3d2ef34442abae4
788fce8498464bd5aacf9f3cbafe9555
055ff8a21b8d4d279debca089e2fafcd
1fae2b50fbe14d2c98296a2560a38399
08efe03a95634fc5ae9a8a7e716fc49e
f7392a34d30f49a49103dbe092510a7f
b218186dd7814606853c9d0f99a3e2dd
c14f271c9d414b8e8d25e7cec3bb44f5
7fd6e15785fa4aa9bfd6e31eb7c97ba6
2866efdfa943484391ef8313768e074d
95f32d0d23bf4db48b1b28843385685f
61766c1e6e1e4b2b803c174f33433a74
22abe5284d4c4b55920b8462eb24a8c1
edc994ad28ed438cb365c0e0389ac177
259fc16c23d548ba8d5802c563d8ebdc
cbc508a5ad424d79b2f2c8a3de7e1cd3
3be03b6a43aa41898c9ca806b8787052
2856dd3c61f940909dced9a5c0379484
09d718c9cf72401b8534d265a06a803f
663a0953c038434a918cb85725c88ffa
cfaabdec76a74b68a48ba5657b6d9aee
3f6118da005a457a9ce6d737e5d1e37d
2070ca6185464d8f9dd44a59e674392b
6f2f754c78794734b794237913ba97cc
54fd179cb30a414f81eceeb854343bf3
40a8a1c9f57f48059db8c6e3c0c3e65b
19006eb6feb54e4495e72fd38160097d
0bc00c7cd32c4d6da2098fbc2ab1eff0
ec3a23f5653d44a68b4b2d5d6c3a582b
d893ecd4f4d94f509aa7312306d74c61
92497dac227d4993bac688d3801948d5
07121d29537c4c70bccd4d02db6a6466
ffba8330b24d42daac8905fa0102eb97
26f042fcf1594890a529bfb41f0fae0d
1bc1e752f8e24fc7bd277e1eb5cee2ee
956ca9d890304450bb8c448557c2c07e
b8acd220039c4450a3a06eabe541df5e
b7247f1013464598a5392c497e2b98c4
31a894c9f1f544fd931b6bb5a0762c7b
db3703803c644ca0b1a0161ca253a743
b2513829cdf4410daf821ade477e657c
a116497563b347b39e8c93ebc76a2d70
50f1553821b840ff96ab96f095301f2d
331a5931230440078a0cc4e42901f7d7
85f8e19b4d1a4df3b99737e5e7dfda75
818ba34d6b5a428491435d76726c8f0a
765ebda60abe4eddadf84d11619a4b68
68ec88df589b47e797f35a15fa4e977c
23b4a1bd914347ed8e857ed1c927cbce
8330bdf5cbaf4e25a9031990ca8621de
6cf7dd7e5cce438e9502a697e1a0bf50
a004134578c8411f8be74db7b394f1ab
34dc6085b786485db2c8940d4deac7bd
3fa89e6bf78b49aab111af4195efb6fe
d99bb7b0fc0e4e3c9553246679dd067f
f54051eacc104bce978214d579f651a5
c394e047dd264df29438c5c41b1c2336
4dde0628c79c479eb6b71d82248afaa4
32aa25ea6e1b40f395b2aff33ca0a279
3ea106994ec9442eb4b72906026fa215
3386e6c4c8cf4c23984995299299edfa
d4eaa0a2adce444990f94346119c06bd
192011ef37994e8ca2f09cd1d73ca166
4b8ca4f05be24825a49fb8ac6c3af730
9f32690c423d49a7b536ec8ee97155a5
cfe08291b94f4b998c46b86bb7e85096
d09c31ba28994f1d953362fceb3df226
a23116cf46b048f593b4ae39f00d8304
9462b07c10244fd4a28d86846dc9e3a9
1009b47fc43a4d8fa246e71699b94e24
a6e99776c35645c5b11e03a753f7c3e7
86e731089800401eb3fb12e91baf1456
7f14689fede4412fb715ae3df0c380ca
6a1aed1ffa8741e292d5b9043fdaaf9c
521b7bc29c5e41e69729aa72170e05cd
10f799e0228d4720837b10746fb7669b
314f957331344efcb574b35da7bba99f
b7e30d408f7a44d19c4a53411b642e1a
9b9c3230e56a46759f52ecb628a7e188
7df4c67714634103bc5642953ce043b9
1f0e0609da6f4c838663eb14873e01c5
3d5308e5db384d5cb69464f4f46c0ea6
c27e5211c1f4455e9a5b0d73040bd029
ee88ad9414884bdabaf0658943ac339b
a1879f19abf2423a9c80f1df25038de4
bee3d573e66b4767b58192e191f39797
901fafd1ee4f424c895ea859046b2682
8d23e1aabcf740f295c9cfcb3140c5f2
07d7cfcb32ee41868dbc56f535cd90be
058614e054e74f2d8084879f262123cb
0203f5e1bda44380914a2280e4d99689
e3ee1bd33fae46e59a74dadc10e0a110
b5d7dd0a352940e990a32f95867b0d82
ab29b0d3386549ea948568a07fb18d3a
a26a17d7213f4163b731efe224dc8ead
372e50454f3246239a5a1551f839f862
9b77cb24878e43899cb94ebb285b20ee
2a8a0606f0b7454296014ed73333fcee
9eff77e9c5974c0d91418339eedccccd
29e962affe704611ae0ae614fd5a1794
1da79a33e49d4d2eabc5b5cbac578adf
52d39390a03a4c81824adf7309aac3de
9eaeafc13c1342c18e950f7dbefa6292
f4eaecb588254bfabf295fedfdf01775
42c0e14c35d74d93a8974160a83fcea0
1d4b375df33a4bd4b2ad226c69951219
ad1964e9765f409a839d22cb409ef116
34651008e7074c03ab3aa7e1795dbd00
52b5107fe51b45a2bdd1b981f8dc5da1
03a6d639648540e3ad45ed38c9b19d1f
1269720ec7b84c899eac77c1d325141e
ee5f8e442fc443b284d35c917671d144
f866f83f56c94bb282481053420ee6d4
c7d2ea0a66094d1aa68c2715722a090b
ac2d7e8e42274b20bad3eb84edfa2055
32a03e40a00443b98d096662df0724af
1593b00458b14ae4a838f392a66d209d
d253f424d1da4f3eb008dc80c3d430c8
5de600ff982a42feab0997bb87229979
f48a8aaa1acd4f7aa0f7255e7c4797a1
f57b9138ff96450e8d359304b15fc3de
c6d45b66aba142878446802e50e83148
c2fd07f3ec3e4294aed96fdce666fe3e
c14dac5368f94dc886dbdd78e0cd9644
9ba27f991d0d45ef96180483ea03f34c
98081505d52f4aa5911b75485a9e32db
8ea03b3cbb9f439ea82a68ddbeb5f6ae
60f3c33c126a49c28b1d1adb60008a58
5fd176af97884d1eabdce909f9a854ed
cd1c1ee74bf345078484edb21d8aab89
0d1548037b7641f2b8fb32da8556018e
e6763662a9524c52a454d44ee857b276
dbb23e029fec4a42aa92ebca647ba7ed
acbd071edff442d88b0b261ef0d005a7
148e5d74c60345aa81f26a119819ef4b
7687ffd0ba6f4783a0486007f7eb6531
1fc5596cd7124e4ebb2e23b1d4439fc6
d7e8a39912a747a1a781b38f82892266
97b15b067111443ebe05840137b49c65
b2261c471645417a8b7e5882d541c248
3e896215812e445281f6516aef4bb572
b40695a12723449dbdc5976700c8f1b6
d76b94884432422b966d1a7f8815afb5
ff0eb2242d0e42eb8b7034b4db639e56
fec3fec276d240f6b8a660e2a7874435
ed038ccfb8044acdaa781aac7e5ce7ef
ecf4cffedf6b4e8b82efafc7471b9228
ebbd0d5fab0f4d088a8af10b4b94ac54
e1123c75f743401e8aacef17abbe31a7
e03ade0ab4da44e5b387aa7dfe9af936
b98f25b3493f491f895171f74823636e
b542728fa5f04a329f21fbbd34ec76db
89e6eec05895433e9e6b5f86b3cb6d82
888e37a3641d4f7b94bc1a39396e2441
7ff042b6d9f040d8bafb183fa6e92fae
7cb43c4cdb1343e687b4eff64f0a0f81
79ce537a22044a3494b477739a650889
784e4656aca649cca55d6b18740a19b2
32964087f5d24c3e90482724ddfc2fef
2f88b85ed5334f87a93c799f50a4d76b
0763ec4a816f4025a3986d9ef552069f
fbf7d48b8b494d07891ed79bb9d33dc4
9338713cbb224a0f80fa930556274cfc
8da730a4b84345ab9cf6a309b27eafa2
67796ac0bfa54c5cbe34dffc9847264d
20c94f353d944dabb168ba8ef89bcbd4
647849f2b10e42a39365a0f572968f5e
7ad3dffa9d344c3c978eafcc220cb709
b5d0c81cb3624f6d80dcb56853e3352d
e6a7d7e98f4c46ca841eb930184b0f09
f59fafa2f66841988cd35a089c3067ca
e595de5f0f16441b985bb81550ae85b7
6ab8e9739e6f45c495e03ce5fe64157e
c4aa1cf6461048e3b75a77ff027f90c6
bd664db30df143cc80ed6f47c50cc4dc
ad274b07af174d219db91b145c9be9b4
6f9760ab25704d3794a1e259b4d12643
7e099001a6204ea1a585d1b33d68bde4
6cd63c21d1bc46dc84ab09bb67483b8e
5b3898052ca64641ab1857a638551039
86cb76787219477f84967be6a988d080
2c60afeb98c3492f8007ac509de7698b
268d8b02b7e6424cb624ca3718b5cc27
1a6d42ef69294498937aab039ececb00
0d9970501be04580aa016dd608253ec3
e70b7558c605496ca192838c1ba42187
e4087350c4d84d8391de09b405c96488
ddc8694d9f2844e6a814a27df5643b57
ae6528c1735848a99de368936413fb9b
7886c8713f39495f88b84e882592e0a5
531f120594d946be8cd9d87b5095f856
3fdd9619be2c4e7b809888d08cbdab88
3edae53030ea45269fc63817312af4eb
22732575b0644cc9b65cf21857288189
192f7e81dce84c6780434f692a0f96c5
1d2852d08e3d43b6af5f75ee37921bfb
f8024595e11c48119877c9c7cc554abc
57b5432b2e8146f49cc21d2c20643db5
211b3f928bce44e2a3f56e65a5b9b7b6
b635f6d5a7a045cf9bae3cc71952cd23
80c3dd34239a402f83e09cd93fe0c6a7
1266a3cae79849babe86ef7fb3da85ad
22015d1863d6455aa31cfd738b972c50
70c8691c6fb64b859fbfc16babfa2c5f
64242f24c4bb43158cadafb616a1c979
fb4c18d71448447a9fc358275693e63b
278c15b01448495b8484b153962de919
1cc3374ed6874124991c8058ec79c3d3
975fd8f624124247ba910d76defb5e00
f045413d71d743c58682881cb7421d64
c711a9840d494535968e3cee0ec4588c
45ebbd6b325d41ecb3b8c46f31694597
ffba8330b24d42daac8905fa0102eb97
0045ca3ff44b4d9baed9028f32beec6a
48d65eb7fe5d41b8b5befcf1a41b9cca
aac70737c4f5478ebf9e14387a123214
4f1c4eec4bfe4df49c317ccadab221e1
13a2a560bacf4df7bbba19e4e1905095
a23116cf46b048f593b4ae39f00d8304
9d649decd4da4f16932d5961d5ced24b
09016f12adde42e996c29209635e2b92
91c3814711da49ceb39d8011a7d8f3eb
41574a23a9ae4c9d990ffe672af6281e
cf7b8714e19f436ea09840b92bcc2b4a
2856dd3c61f940909dced9a5c0379484
e6c4858d34f0440394c2aa772ebaca38
36f25d774def41cd8c5d544dae6506
6403cc188e7c4d1caf0ed5e82647e67c
1cb6e35f483c49a1906eeb4125d379da
c07ae5e9ed614152a72acbed1026ffb9
